Learning Networked Exponential Families with Network Lasso

We propose networked exponential families to jointly leverage the information in the topology as well as the attributes (features) of networked data points. Networked exponential families are a flexible probabilistic model for heterogeneous datasets with intrinsic network structure. These models can be learnt efficiently using network Lasso which implicitly pools or clusters the data points according to the intrinsic network structure and the local likelihood. The resulting method can be formulated as a non-smooth convex optimization problem which we solve using a primal-dual splitting method. This primal-dual method is appealing for big data applications as it can be implemented as a highly scalable message passing algorithm.

==> MSEoverBoundary_18-Sep-2019.csv <==
a,b
1.69825,0.0270155202680854
1.79724603174603,0.0787979448864651
1.68456024531025,0.151270716420774
1.433892995893,0.213819237670311
1.12181946983185,0.552874350313457
0.576649906008676,1.24354658867762
0.366521479552551,1.44606457849871
0.325102533476368,1.6369370426212
0.220778422785735,1.56585958657143
0.210676164402715,1.56074760081817


==> MSEoverBoundary_27-Jun-2019.csv <==
a,b
1.7,0.012391522077296
1.68285714285714,0.0124564879167135
1.45162698412698,0.0154104641028209
1.38935564435564,0.0152710340787738
0.939814074814075,0.0200766034091433
0.451746908030947,0.0380116205096164
0.405835458286849,0.0522609981451798
0.307202526985275,0.0790293038906391
0.206110308639701,0.126154658100519
0.195829918741988,0.117660209477858


==> nLassovsRNC_25-Sep-2019.csv <==
a,b,c,d,e,f,g
1,0.998623627703751,0.896525504468516,0.473677818938389,0.104527969040647,0.016366191185799,0.00179208353699232
2,0.989861839457486,0.00840808140589735,0.0319518042455372,0.0301161731850033,0.00838833673621569,0.000989180599549768
3,0.991418216572831,0.000252748662731097,0.0084168146996368,0.0262654598872402,0.00929959480644298,0.00113115892449559
4,0.991983217014647,0.00855653943432625,0.0348152138674983,0.0352010538483681,0.00996553009311086,0.00118318823210451
5,0.991954604877764,0.00870340080314849,0.0370303082977644,0.0361342302478191,0.00997937498876205,0.00118086597915166
6,0.991423314241778,0.00862570669648437,0.0353989919583721,0.034265414917048,0.00957127080887699,0.001133473941811
7,0.991602065766301,0.00855572914582257,0.0346574632099654,0.0344517659031781,0.00969810719448867,0.00114981020744893
8,0.99076052886233,0.000408544656968494,0.0114939673819005,0.0274017197585101,0.00896254692017238,0.00107832797141731
9,0.991153534556602,0.00862502567962454,0.0353247593433287,0.0339207467511432,0.0094283194482859,0.00111525397026702
10,0.987324849179945,0.000321353956089765,0.00852629105747847,0.0197248943622518,0.00644234301282176,0.000766462508679936
11,0.99129914287668,0.00033394084077398,0.0103927286312918,0.0277068863974353,0.00928908059510008,0.00112196855798468
12,0.992452561512842,0.00863414890791009,0.0363887826377035,0.0368656281244907,0.0103334333571925,0.00122615892256279
13,0.991243590747342,0.000552124859332781,0.0134900097479619,0.0288310630674862,0.00928935077825806,0.00111712892429478
14,0.990999412870678,0.00847945342418603,0.0331716794908536,0.0327053498465487,0.00928362505427135,0.00110087211968494
15,0.991212855287434,0.000407420234796259,0.0115226011443378,0.0281036583796157,0.00923717630306273,0.00111289289675894
16,0.991350767769065,0.00848161640847678,0.0334504497838271,0.0334715187208796,0.00950234211541877,0.0011273210901844
17,0.98505958111702,0.000167438154152375,0.00536722484926729,0.0154075065492694,0.00527891837773654,0.000626049348117165
18,0.990976964603085,0.00048005326855977,0.0124850126672503,0.0280528053731672,0.00908771370357693,0.00109268512642354
19,0.990072004757851,0.0086232293550576,0.0349370160111079,0.0316445666350797,0.0085588035815225,0.00100580391630482
20,0.99200654919148,0.00862857594403095,0.0357747245977276,0.035525471605118,0.00998409206500986,0.00118447230143663
21,-0.990880816358881,-0.00885820824108463,-0.0389329907712507,-0.0368581749290464,-0.0100670507430898,-0.00125146471664899
22,-0.989465152238531,-0.000552792558395509,-0.0133727005988847,-0.0275379322475054,-0.00880337621707739,-0.00111759651126148
23,-0.986694820215698,-0.0083402662319023,-0.029898165391044,-0.0252812643567579,-0.00684339180124042,-0.000860076711847503
24,-0.987959856769858,0.00731873135868359,0.00708919700986567,-0.0185304848753704,-0.00697153835689757,-0.000904399627419688
25,-0.989637210661385,-0.00032537254204355,-0.00942399435299981,-0.0257246625187009,-0.00884279368198344,-0.00113163819542436
26,-0.989544471975945,-0.00018301829160206,-0.00756026370040164,-0.0247731098383282,-0.00869741444202069,-0.00111574152504779
27,-0.989963080748539,-0.00041199492964621,-0.0117660338928324,-0.0276935008835843,-0.00905661646908372,-0.00115155642742774
28,-0.990438492020113,-0.00856333410897896,-0.0343005312279247,-0.0338648612478124,-0.0096232213559073,-0.00120396476642354
29,-0.987131646334532,-0.000253371530869452,-0.00800832453455184,-0.0213076714228372,-0.00719435070909504,-0.000924409335982192
30,-0.989088951422725,-0.00849185124588463,-0.0330093871704604,-0.0309464852348277,-0.00862733558672863,-0.00108002773869342
31,-0.989720745803368,-0.000255285598300409,-0.00866448488076328,-0.0257173776921884,-0.00889869201931673,-0.00113915198389613
32,-0.990639464295328,-0.00864419099353547,-0.0360466036430571,-0.0352053782072752,-0.00980042013445231,-0.00122206683983436
33,-0.990787988880008,-0.00849888064463794,-0.0339138703540396,-0.0344937098240734,-0.0098809417255031,-0.00123645869007132
34,-0.990512396569068,-0.00857053271929148,-0.0348768703015404,-0.0344881149379343,-0.00971212022806697,-0.00121319582360543
35,-0.990098826111361,-0.000405122476309983,-0.0111830292097818,-0.0275163336515611,-0.00919472244105704,-0.0011717141298356
36,-0.989738473670811,-0.000484772827855497,-0.0127652269013215,-0.0277296260066501,-0.00890777844660929,-0.00113088849161222
37,-0.990748181992743,-0.00856912057838637,-0.0347510421328555,-0.0346940848895396,-0.00986187930351094,-0.00123302970981041
38,-0.990419848211495,-0.00863224313226087,-0.0350964648630859,-0.034261995287481,-0.00968466033405448,-0.00121067979343007
39,-0.990230320044196,-0.00849752683467956,-0.0337299684614501,-0.0334769504462124,-0.00948787345893874,-0.0011869066293664
40,-1.00004413801413,-0.913973419865036,-0.519484844867952,-0.121644101787745,-0.0192119113566253,-0.00217212911316422

